CORTET: Robust generation of simulation-ready tetrahedral meshes of the fetal cerebral cortex

Every human brain folds differently, and such natural variation confounds the search for imaging biomarkers of neurodevelopmental disorders. Physics-based simulation can help determine the causal mechanisms that underpin this variability. Yet every simulation must be initiated from a volumetric mesh of the brain's interior, tetrahedral or hexahedral, and it is the worst element in that mesh, not the average, that decides whether the simulation runs at all. Building that mesh from fetal MRI currently requires labour-intensive manual intervention. We therefore present CORTET (CORtical TETrahedral meshing): a fully automated pipeline that converts a triangulated cortical surface into a solver-ready tetrahedral mesh whose worst-element quality meets a strict quality target with no manual repair. By benchmarking against a general-purpose tetrahedral mesher on the same input surfaces, we isolate the pipeline's contribution from that of the input geometry, and we validate quality across a cohort of nearly 200 fetal subjects spanning the folding period. A mesh taken straight from the pipeline sustains a numerically stable morphoelastic folding simulation of a real fetal subject.

==> ALT_TEXT.txt <==
Alt-text for the figures (CORTET, CBM 2026)

Fig. 1. Flowchart of the six-stage CORTET pipeline. A GIfTI cortical surface with 40,962 vertices passes through
S1, CGAL Delaunay refinement, and S2, conversion to CARP format (mesh generation); S3, Gmsh Relocate3D smoothing, and
S4, meshtool quality cleaning in three passes (quality optimisation); and S5, BrainGrowth formatting, and S6, snapping
the boundary to the original surface (format and fidelity). The output is a tetrahedral mesh with worst-element quality
below 0.6. Diamond-shaped decision boxes allow stages 3, 4 and 6 to be bypassed.

Fig. 2. Histogram of per-element quality q, pooled over all subjects, for three configurations: CGAL only, CGAL
plus Gmsh smoothing, and the full CORTET pipeline. The three curves peak near q = 0.1 and nearly overlap; an inset
enlarges the peak. A second inset enlarges the tail between q = 0.4 and 0.65: the CGAL-only and Gmsh curves still have
elements beyond the dotted red line at q = 0.6, while the full-pipeline curve falls to zero before it.

Fig. 3. Three scatter plots against gestational age, 21 to 38 weeks, one point per subject. Left: the number of
tetrahedra rises from about 0.3 to 2.1 million. Centre: mean element quality stays between about 0.128 and 0.129.
Right: worst-element quality lies between about 0.46 and 0.56 for every subject, below the dotted red target line at
0.6.

Fig. 4. Six lateral views of tetrahedral cortical meshes from three fetal subjects at 21.86, 28.00 and 33.86
gestational weeks (left to right), with the left hemisphere on the top row and the right hemisphere below. The cortex
goes from smooth at the youngest age to deeply folded at the oldest.

Fig. 5. Five snapshots of a simulated fetal cortex along an arrow labelled "Developmental time". The first is the
smooth 22-week cortical surface the simulation starts from; folds appear and deepen through the following snapshots,
and the last shows a fully folded surface. The tetrahedral mesh is visible on each surface.

